A Library of Mirrors: Deep Neural Nets in Low Dimensions are Convex Lasso Models with Reflection Features

We prove that training neural networks on 1-D data is equivalent to solving convex Lasso problems with discrete, explicitly defined dictionary matrices. We consider neural networks with piecewise linear activations and depths ranging from 2 to an arbitrary but finite number of layers. We first show that two-layer networks with piecewise linear activations are equivalent to Lasso models using a discrete dictionary of ramp functions, with breakpoints corresponding to the training data points. In certain general architectures with absolute value or ReLU activations, a third layer surprisingly creates features that reflect the training data about themselves. Additional layers progressively generate reflections of these reflections. The Lasso representation provides valuable insights into the analysis of globally optimal networks, elucidating their solution landscapes and enabling closed-form solutions in certain special cases. Numerical results show that reflections also occur when optimizing standard deep networks using standard non-convex optimizers. Additionally, we demonstrate our theory with autoregressive time series models.

==> 2024-06-23_12_02_39.505598./convex/data.txt <==
w1:-1
w1_tilde:1
w2:1
w2_tilde:1
b1:1
b1_tilde:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]


==> 2024-06-23_12_02_39.505598./nonconvex/data.txt <==
σ:<built-in method relu of type object at 0x15a1f3810>
L:3
final_obj:1.3413103745461212e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0


==> 2024-06-23_12_04_47.816313./convex/data.txt <==
b1:-1.0
b2:-2.0
α:0.9999999999999999
ξ:5.551115123125783e-17
opt_val:1.000000000392523e-07
x:[-1, 0, 3]
y:[[0]
 [1]
 [0]]


==> 2024-06-23_12_04_47.816313./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x15a1f3810>
L:3
final_obj:4.684060328350243e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> 4lyrabsval/convex/data.txt <==
b1:-2
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]


==> 4lyrabsval/nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x155d97810>
L:4
final_obj:3.7603087472059685e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> 5lyrabsval/convex/data.txt <==
b1:-2
b2:-3.0
b3:-1.0
b4:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]


==> 5lyrabsval/nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x15a4f3810>
L:5
final_obj:0.00028284882897359977
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> abs/3lyrabs./convex/data.txt <==
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]


==> abs/3lyrabs./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x280d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x280d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1629f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x161ef3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1521f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1758bb810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15f597810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x13a1f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1623f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1768f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16c1f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d13f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15e1f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1649f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1648f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> abs/4lyrabs./convex/data.txt <==
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]


==> abs/4lyrabs./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x280d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x280d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1629f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x161ef3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1521f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1758bb810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15f597810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x13a1f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1623f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1768f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16c1f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d13f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15e1f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1649f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1648f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> abs/5lyrabs./convex/data.txt <==
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]


==> abs/5lyrabs./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x280d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x280d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1629f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x161ef3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1521f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1758bb810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15f597810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x13a1f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1623f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1768f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16c1f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d13f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15e1f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1649f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1648f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> absval/convex/data.txt <==
b1:0
b2:-1.0
α:0.9999999999999998
ξ:1.1102230246251565e-16
opt_val:1.000000000785046e-07
x:[-1, 0]
y:[[0]
 [1]]


==> absval/nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x155d97810>
L:3
final_obj:2.1765877639453945e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> relu/3lyrrelu./convex/data.txt <==
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]


==> relu/3lyrrelu./nonconvex/data.txt <==
σ:<built-in method relu of type object at 0x280d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x280d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x280d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x280d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1629f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x161ef3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1521f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1758bb810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x15f597810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x13a1f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1623f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1768f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x16c1f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17d13f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x15e1f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1649f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1648f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0


==> relu/convex/data.txt <==
w1:-1
w1_tilde:1
w2:1
w2_tilde:1
b1:1
b1_tilde:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]


==> relu/nonconvex/data.txt <==
σ:<built-in method relu of type object at 0x15a1f3810>
L:3
final_obj:1.3413103745461212e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0


==> siamonline_220329/data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> unused/2024-05-31_16_54_25.605219./convex/data.txt <==
w1:-1
w1_tilde:1
w2:-1
w2_tilde:-1
b1:0
b1_tilde:-1
b2:1
α:-0.9999999999999993
ξ:-3.3306690738754696e-16
opt_val:1.0000000033306684e-07
x:[-1, 0, 1, 3]
y:[[ 0]
 [-1]
 [-1]
 [ 0]]


==> unused/2024-05-31_16_54_25.605219./nonconvex/data.txt <==
σ:<built-in method relu of type object at 0x126b9a3a0>
L:3
final_obj:5.534346420134667e-07
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0


==> unused/2024-05-31_16_54_57.251281./convex/data.txt <==
b1:-1.0
b2:-2.0
α:-0.999999999999999
ξ:-3.3306690738754696e-16
opt_val:1.0000000040792188e-07
x:[-1, 0, 3]
y:[[ 0]
 [-1]
 [ 0]]


==> unused/2024-05-31_16_54_57.251281./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x126b9a3a0>
L:3
final_obj:4.621666418466022e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> unused/2024-06-21_14_34_54.836411./convex/data.txt <==
b1:-1.0
b2:-2.0
α:0.9999999999999999
ξ:5.551115123125783e-17
opt_val:1.000000000392523e-07
x:[-1, 0, 3]
y:[[0]
 [1]
 [0]]


==> unused/2024-06-21_14_34_54.836411./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x152d97810>
L:3
final_obj:4.684060328350243e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> unused/2024-06-21_14_35_01.158919./convex/data.txt <==
w1:-1
w1_tilde:1
w2:1
w2_tilde:1
b1:1
b1_tilde:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]


==> unused/2024-06-21_14_35_01.158919./nonconvex/data.txt <==
σ:<built-in method relu of type object at 0x152d97810>
L:3
final_obj:1.3413103745461212e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0

